Examining transitional galaxies to understand the role of clusters and their dynamical status in galaxy quenching

In this work, we consider four different galaxy populations and two distinct global environments in the local Universe (z $\leq 0.11$) to investigate the evolution of transitional galaxies (such as star-forming spheroids and passive discs) across different environments. Our sample is composed of 3,899 galaxies within the R$_{200}$ radius of 231 clusters and 11,460 field galaxies. We also investigate the impact of the cluster's dynamic state, as well as the galaxy's location in the projected phase space diagram (PPS). We found that although the cluster environment as a whole influences galaxy evolution, the cluster dynamical state does not. Furthermore, star-forming galaxies represent recent cluster arrivals in comparison to passive galaxies (especially in the case of early-types). Among the ETGs, we find that the D$_n(4000)$ and H$_\delta$ parameters indicate a smooth transition between the subpopulations. In particular, for the SF-ETGs, we detect a significant difference between field and cluster galaxies, as a function of stellar mass, for objects with Log $M_*$/M$_{\odot} > 10.5$. Analyzing the color gradient, the results point toward a picture where field galaxies are more likely to follow the monolithic scenario, while the cluster galaxies the hierarchical scenario. In particular, if we split the ETGs into lenticulars and ellipticals, we find that the steeper color gradients are more common for the lenticulars. Finally, our results indicate the need for galaxy pre-processing in smaller groups, before entering clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
